An Adaptive Hybrid Control Algorithm for Sender-Receiver Clock Synchronization

This paper presents an innovative hybrid systems approach to the sender-receiver synchronization of timers. Via the hybrid systems framework, we unite the traditional sender-receiver algorithm for clock synchronization with an online, adaptive strategy to achieve synchronization of the clock rates to exponentially synchronize a pair of clocks connected over a network. Following the conventions of the algorithm, clock measurements of the nodes are given at periodic time instants, and each node uses these measurements to achieve synchronization. For this purpose, we introduce a hybrid system model of a network with continuous and impulsive dynamics that captures the sender-receiver algorithm as a state-feedback controller to synchronize the network clocks. Moreover, we provide sufficient design conditions that ensure attractivity of the synchronization set.

==> reference_list.txt <==
Eidson, J.C. (2006). Measurement, control, and commu- nication using IEEE 1588. Springer Science & Business Media.

Freris, N.M., Borkar, V.S., and Kumar, P. (2009). A model-based approach to clock synchronization. In Proceedings of the 48h IEEE Conference on Decision and Control (CDC) held jointly with 2009 28th Chinese Control Conference, 5744–5749. IEEE.

Freris, N.M., Graham, S.R., and Kumar, P. (2010). Fun- damental limits on synchronizing clocks over networks. IEEE Transactions on Automatic Control, 56(6), 1352– 1364.

Ganeriwal, S., Kumar, R., and Srivastava, M.B. (2003). Timing-sync protocol for sensor networks. In Proceed- ings of the 1st international conference on Embedded networked sensor systems, 138–149. ACM.

Goebel, R., Sanfelice, R.G., and Teel, A.R. (2012). Hybrid Dynamical Systems: Modeling, Stability, and Robust- ness. Princeton University Press.

Graham, S. and Kumar, P.R. (2004). Time in general- purpose control systems: the control time protocol and an experimental evaluation. In 2004 43rd IEEE Con- ference on Decision and Control (CDC) (IEEE Cat. No.04CH37601), volume 4, 4004–4009 Vol.4. doi:10. 1109/CDC.2004.1429378.

Guarro, M. and Sanfelice, R.G. (2020). HyNTP: An Adaptive Hybrid Network Time Protocol for Clock Synchronization in Heterogeneous Distributed Systems. In American Control Conference. Denver, United States.

IEEE (2008). IEEE standard for a precision clock syn- chronization protocol for networked measurement and control systems. IEEE Std 1588-2008 (Revision of IEEE Std 1588-2002), 1–300.

Mills, D.L. (1991). Internet time synchronization: the network time protocol. IEEE Transactions on commu- nications, 39(10), 1482–1493.

Sundararaman, B., Buy, U., and Kshemkalyani, A.D. (2005). Clock synchronization for wireless sensor net- works: a survey. Ad hoc networks, 3(3), 281–323.

Wei Zhang, Branicky, M.S., and Phillips, S.M. (2001). Stability of networked control systems. IEEE Control Systems Magazine, 21(1), 84–99. doi:10.1109/37.898794.

Wu, Y.C., Chaudhari, Q., and Serpedin, E. (2010). Clock synchronization of wireless sensor networks. IEEE Signal Processing Magazine, 28(1), 124–138.
